Modular Neural Wiretap Codes for Fading Channels

The wiretap channel is a well-studied problem in the physical layer security literature. Although it is proven that the decoding error probability and information leakage can be made arbitrarily small in the asymptotic regime, further research on finite-blocklength codes is required on the path towards practical, secure communication systems. This work provides the first experimental characterization of a deep learning-based, finite-blocklength code construction for multi-tap fading wiretap channels without channel state information. In addition to the evaluation of the average probability of error and information leakage, we examine the designed codes in the presence of fading in terms of the equivocation rate and illustrate the influence of (i) the number of fading taps, (ii) differing variances of the fading coefficients, and (iii) the seed selection for the hash function-based security layer.

==> plots/data/awgn/leakage_bler_vs_blocklength_bob_0_1.0_eve_0_0.5.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.49865073,0.49914563,1.0595677,1.0604148,-0.00049489737,-0.0002823670705159505,0.080168,0.12112
5,0.2,0.43252292,0.4324502,2.136626,2.1353874,7.271767e-05,0.00024771690368652344,0.111596,0.21281
7,0.14285714285714285,0.36405933,0.36358255,3.1917343,3.1896803,0.00047677755,0.00029342515127999444,0.14615,0.29049
9,0.1111111111111111,0.27950454,0.27649608,4.235034,4.234922,0.003008455,1.2450748019748264e-05,0.178402,0.360511
11,0.09090909090909091,0.15723069,0.1584091,5.2821264,5.2884808,-0.0011784136,-0.000577666542746804,0.212473,0.424467


==> plots/data/awgn/leakage_bler_vs_blocklength_bob_0_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.49491695,0.49504268,0.0,0.0,-0.000125736,0.0,0.081688,0.121396
8,0.25,1.0287555,1.028774,0.0,0.0,-1.847744e-05,0.0,0.132748,0.16681
12,0.25,1.4916449,1.4880735,0.0,0.0,0.003571391,0.0,0.187198,0.212817
16,0.25,1.7743913,1.7842549,0.0,0.0,-0.009863615,0.0,0.236637,0.25266


==> plots/data/awgn/leakage_bler_vs_blocklength_bob_5_eve_-2.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.6834907,0.37358212,1.371001,0.83102953,0.30990857,0.17999049027760824,0.003386,0.005225
5,0.2,0.68255085,0.28231886,2.7494092,1.6605939,0.400232,0.21776306629180908,0.00342,0.006523
7,0.14285714285714285,0.67611593,0.20223768,4.1226163,2.4709158,0.47387826,0.235957213810512,0.00384,0.007571
9,0.1111111111111111,0.65907335,0.12220642,5.492993,3.2703464,0.5368669,0.246960719426473,0.004135,0.008428
11,0.09090909090909091,0.60638964,0.047378704,6.864812,4.074605,0.5590109,0.2536551735617898,0.004828,0.009555


==> plots/data/awgn/leakage_bler_vs_blocklength_bob_5_eve_-5.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.6834907,0.2122427,1.371001,0.50995994,0.471248,0.2870136896769206,0.003386,0.005225
5,0.2,0.68255085,0.12909113,2.7494092,1.007962,0.5534597,0.34828944206237794,0.00342,0.006523
7,0.14285714285714285,0.67611593,0.071924046,4.1226163,1.4953027,0.6041919,0.3753305162702288,0.00384,0.007571
9,0.1111111111111111,0.65907335,0.028017646,5.492993,1.9750956,0.6310557,0.39087745878431535,0.004135,0.008428
11,0.09090909090909091,0.60638964,0.0039032255,6.864812,2.4524903,0.60248643,0.4011201425032182,0.004828,0.009555


==> plots/data/awgn/leakage_bler_vs_blocklength_bob_5_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.6834907,0.49914384,1.371001,1.0604092,0.18434685,0.10353060563405354,0.003386,0.005225
5,0.2,0.68255085,0.43248498,2.7494092,2.1353734,0.25006586,0.12280716896057128,0.00342,0.006523
7,0.14285714285714285,0.67611593,0.3634182,4.1226163,3.1896405,0.31269774,0.1332822527204241,0.00384,0.007571
9,0.1111111111111111,0.65907335,0.27744374,5.492993,4.235452,0.38162962,0.13972674475775826,0.004135,0.008428
11,0.09090909090909091,0.60638964,0.15912265,6.864812,5.287918,0.447267,0.14335398240522904,0.004828,0.009555


==> plots/data/awgn/leakage_bler_vs_blocklength_bob_5_eve_2.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.6834907,0.6068159,1.371001,1.245655,0.07667482,0.04178202152252197,0.003386,0.005225
5,0.2,0.68255085,0.57836473,2.7494092,2.5149279,0.10418612,0.04689626693725586,0.00342,0.006523
7,0.14285714285714285,0.67611593,0.5415518,4.1226163,3.767993,0.1345641,0.05066047395978655,0.00384,0.007571
9,0.1111111111111111,0.65907335,0.4799823,5.492993,5.006328,0.17909107,0.054073863559299044,0.004135,0.008428
11,0.09090909090909091,0.60638964,0.36019766,6.864812,6.25766,0.24619198,0.05519563501531428,0.004828,0.009555


==> plots/data/const_rates/awgn/leakage_bler_vs_blocklength_bob_0_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.49491695,0.49504268,0.0,0.0,-0.000125736,0.0,0.081688,0.121396
8,0.25,1.0287555,1.028774,0.0,0.0,-1.847744e-05,0.0,0.132748,0.16681
12,0.25,1.4916449,1.4880735,0.0,0.0,0.003571391,0.0,0.187198,0.212817
16,0.25,1.7743913,1.7842549,0.0,0.0,-0.009863615,0.0,0.236637,0.25266


==> plots/data/const_rates/awgn/leakage_bler_vs_blocklength_bob_5_eve_-5.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.6829013,0.20826492,0.0,0.0,0.4746364,0.0,0.003553,0.005226
8,0.25,1.3780047,0.36550084,0.0,0.0,1.0125039,0.0,0.001903,0.002395
12,0.25,2.0593965,0.42342854,0.0,0.0,1.635968,0.0,0.00167,0.001909
16,0.25,2.7038405,0.36711556,0.0,0.0,2.336725,0.0,0.001326,0.001424


==> plots/data/const_rates/awgn/leakage_bler_vs_blocklength_bob_5_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.6829013,0.49504268,0.0,0.0,0.18785864,0.0,0.003553,0.005226
8,0.25,1.3780047,1.028774,0.0,0.0,0.34923065,0.0,0.001903,0.002395
12,0.25,2.0593965,1.4880735,0.0,0.0,0.57132304,0.0,0.00167,0.001909
16,0.25,2.7038405,1.7842549,0.0,0.0,0.9195856,0.0,0.001326,0.001424


==> plots/data/const_rates/degraded/rayleigh-1-tap/leakage_bler_vs_blocklength_bob_5_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.0,0.22908242,0.0,0.0,-0.22908242,0.0,0.067598,0.100863
8,0.25,0.0,0.44164133,0.0,0.0,-0.44164133,0.0,0.112901,0.142344
12,0.25,0.0,0.5790528,0.0,0.0,-0.5790528,0.0,0.154272,0.174069
16,0.25,0.0,0.5603453,0.0,0.0,-0.5603453,0.0,0.181928,0.192943


==> plots/data/const_rates/degraded/rayleigh-3-tap/leakage_bler_vs_blocklength_bob_5_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.0,0.1903482,0.0,0.0,-0.1903482,0.0,0.039744,0.04731
8,0.25,0.0,0.429999,0.0,0.0,-0.429999,0.0,0.055995,0.061678
12,0.25,0.0,0.74957067,0.0,0.0,-0.74957067,0.0,0.059427,0.067814
16,0.25,0.0,0.82391125,0.0,0.0,-0.82391125,0.0,0.067526,0.071847


==> plots/data/const_rates/num_taps/leakage_num_taps_bob_5_n_12.csv <==
num_taps,leakage_awgn,leakage_rayleigh
1.0,2.0593965,1.5991505,0.0
2.0,2.0593965,0.0,0.0
3.0,2.0593965,1.8860644,0.0
4.0,2.0593965,0.0,0.0
5.0,2.0593965,0.0,0.0
6.0,2.0593965,0.0,0.0
7.0,2.0593965,0.0,0.0
8.0,2.0593965,0.0,0.0


==> plots/data/const_rates/num_taps/leakage_num_taps_bob_5_n_16.csv <==
num_taps,leakage_awgn,leakage_rayleigh
1.0,2.7038405,2.0258677,0.0
2.0,2.7038405,0.0,0.0
3.0,2.7038405,2.467658,0.0
4.0,2.7038405,0.0,0.0
5.0,2.7038405,0.0,0.0
6.0,2.7038405,0.0,0.0
7.0,2.7038405,0.0,0.0
8.0,2.7038405,0.0,0.0


==> plots/data/const_rates/num_taps/leakage_num_taps_bob_5_n_8.csv <==
num_taps,leakage_awgn,leakage_rayleigh
1.0,1.3780047,1.089786,0.0
2.0,1.3780047,0.0,0.0
3.0,1.3780047,1.2325408,0.0
4.0,1.3780047,0.0,0.0
5.0,1.3780047,0.0,0.0
6.0,1.3780047,0.0,0.0
7.0,1.3780047,0.0,0.0
8.0,1.3780047,0.0,0.0


==> plots/data/const_rates/num_taps/leakage_num_taps_eve_0_n_12.csv <==
num_taps,leakage_awgn,leakage_rayleigh
1.0,1.4880735,1.0058309,0.0
2.0,1.4880735,1.2291121,0.0
3.0,1.4880735,1.2578006,0.0
4.0,1.4880735,1.1561306,0.0
5.0,1.4880735,1.0388516,0.0
6.0,1.4880735,0.8898332,0.0
7.0,1.4880735,0.8272319,0.0
8.0,1.4880735,0.7293039,0.0


==> plots/data/const_rates/num_taps/leakage_num_taps_eve_0_n_16.csv <==
num_taps,leakage_awgn,leakage_rayleigh
1.0,1.7842549,1.1895087,0.0
2.0,1.7842549,1.4978883,0.0
3.0,1.7842549,1.5740632,0.0
4.0,1.7842549,1.4810282,0.0
5.0,1.7842549,1.3072119,0.0
6.0,1.7842549,1.1216515,0.0
7.0,1.7842549,1.0044724,0.0
8.0,1.7842549,0.90354574,0.0


==> plots/data/const_rates/num_taps/leakage_num_taps_eve_0_n_8.csv <==
num_taps,leakage_awgn,leakage_rayleigh
1.0,1.028774,0.7124139,0.0
2.0,1.028774,0.79913425,0.0
3.0,1.028774,0.7653668,0.0
4.0,1.028774,0.7654556,0.0
5.0,1.028774,0.606063,0.0
6.0,1.028774,0.5099182,0.0
7.0,1.028774,0.46280113,0.0
8.0,1.028774,0.3381169,0.0


==> plots/data/const_rates/rayleigh-1-tap/leakage_bler_vs_blocklength_bob_0_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.35423607,0.35435784,0.0,0.0,-0.00012177229,0.0,0.157153,0.235552
8,0.25,0.7124253,0.7124139,0.0,0.0,1.1384487e-05,0.0,0.272489,0.34246
12,0.25,1.011374,1.0058309,0.0,0.0,0.0055431128,0.0,0.363672,0.411047
16,0.25,1.1861774,1.1895087,0.0,0.0,-0.0033313036,0.0,0.42742,0.45439


==> plots/data/const_rates/rayleigh-1-tap/leakage_bler_vs_blocklength_bob_5_eve_-5.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.5382262,0.15984263,0.0,0.0,0.37838358,0.0,0.067438,0.101227
8,0.25,1.089786,0.28987068,0.0,0.0,0.7999154,0.0,0.114013,0.143189
12,0.25,1.5991505,0.35845605,0.0,0.0,1.2406945,0.0,0.15393,0.174119
16,0.25,2.0258677,0.3271087,0.0,0.0,1.698759,0.0,0.180787,0.192281


==> plots/data/const_rates/rayleigh-1-tap/leakage_bler_vs_blocklength_bob_5_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.5382262,0.35435784,0.0,0.0,0.18386835,0.0,0.067438,0.101227
8,0.25,1.089786,0.7124139,0.0,0.0,0.37737215,0.0,0.114013,0.143189
12,0.25,1.5991505,1.0058309,0.0,0.0,0.59331965,0.0,0.15393,0.174119
16,0.25,2.0258677,1.1895087,0.0,0.0,0.836359,0.0,0.180787,0.192281


==> plots/data/const_rates/rayleigh-3-tap/leakage_bler_vs_blocklength_bob_0_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.35085127,0.34974816,0.0,0.0,0.0011031032,0.0,0.1584,0.187851
8,0.25,0.7659336,0.7653668,0.0,0.0,0.00056678057,0.0,0.247647,0.275843
12,0.25,1.2559884,1.2578006,0.0,0.0,-0.0018122196,0.0,0.289119,0.330043
16,0.25,1.5754969,1.5740632,0.0,0.0,0.0014337301,0.0,0.347873,0.370673


==> plots/data/const_rates/rayleigh-3-tap/leakage_bler_vs_blocklength_bob_5_eve_-5.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.59329313,0.11274414,0.0,0.0,0.48054898,0.0,0.039646,0.0471
8,0.25,1.2325408,0.2602465,0.0,0.0,0.97229433,0.0,0.056026,0.061649
12,0.25,1.8860644,0.48686168,0.0,0.0,1.3992027,0.0,0.05936,0.06776
16,0.25,2.467658,0.49579868,0.0,0.0,1.9718593,0.0,0.067613,0.071987


==> plots/data/const_rates/rayleigh-3-tap/leakage_bler_vs_blocklength_bob_5_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
4,0.25,0.59329313,0.34974816,0.0,0.0,0.24354497,0.0,0.039646,0.0471
8,0.25,1.2325408,0.7653668,0.0,0.0,0.46717405,0.0,0.056026,0.061649
12,0.25,1.8860644,1.2578006,0.0,0.0,0.62826383,0.0,0.05936,0.06776
16,0.25,2.467658,1.5740632,0.0,0.0,0.89359486,0.0,0.067613,0.071987


==> plots/data/equivocation_rate_leakage/awgn/equivocation_rate_per_blocklength_eve_-5.csv <==
blocklength,equivocation_rate
4.0,0.19777906
8.0,0.2045103875
12.0,0.21485820666666666
16.0,0.22897013625


==> plots/data/equivocation_rate_leakage/awgn/equivocation_rate_per_blocklength_eve_0.csv <==
blocklength,equivocation_rate
4.0,0.126015975
8.0,0.12166905
12.0,0.12712979166666666
16.0,0.14343500625


==> plots/data/equivocation_rate_leakage/rayleigh-1-tap/equivocation_rate_per_blocklength_eve_-5.csv <==
blocklength,equivocation_rate
4.0,0.2103419575
8.0,0.213748235
12.0,0.22039158666666667
16.0,0.232418814375


==> plots/data/equivocation_rate_leakage/rayleigh-1-tap/equivocation_rate_per_blocklength_eve_0.csv <==
blocklength,equivocation_rate
4.0,0.1616637625
8.0,0.1610557875
12.0,0.16651965000000002
16.0,0.1799270625


==> plots/data/equivocation_rate_leakage/rayleigh-3-tap/equivocation_rate_per_blocklength_eve_-5.csv <==
blocklength,equivocation_rate
4.0,0.2218725365
8.0,0.2174172775
12.0,0.20985899583333334
16.0,0.220581155


==> plots/data/equivocation_rate_leakage/rayleigh-3-tap/equivocation_rate_per_blocklength_eve_0.csv <==
blocklength,equivocation_rate
4.0,0.162582
8.0,0.15422198125
12.0,0.14603405833333333
16.0,0.15560764375


==> plots/data/num_taps/bler_num_taps_bob_5_n_11.csv <==
num_taps,bler_awgn,bler_rayleigh,bler_rice
1.0,0.004828,0.127698,0.109853
2.0,0.004828,0.109505,0.094681
3.0,0.004828,0.145783,0.135225
4.0,0.004828,0.204177,0.193296
5.0,0.004828,0.256045,0.249205
6.0,0.004828,0.311144,0.304323
7.0,0.004828,0.361401,0.35243


==> plots/data/num_taps/bler_num_taps_bob_5_n_7.csv <==
num_taps,bler_awgn,bler_rayleigh,bler_rice
1.0,0.00384,0.09999,0.084965
2.0,0.00384,0.0789,0.074199
3.0,0.00384,0.110323,0.100121
4.0,0.00384,0.165491,0.156378
5.0,0.00384,0.22799,0.214961
6.0,0.00384,0.295324,0.269088
7.0,0.00384,0.3113,0.301838


==> plots/data/num_taps/bler_num_taps_bob_5_n_9.csv <==
num_taps,bler_awgn,bler_rayleigh,bler_rice
1.0,0.004135,0.117114,0.1
2.0,0.004135,0.099714,0.088124
3.0,0.004135,0.136492,0.122496
4.0,0.004135,0.191492,0.171907
5.0,0.004135,0.247709,0.242688
6.0,0.004135,0.305553,0.298202
7.0,0.004135,0.342864,0.323939


==> plots/data/num_taps/leakage_num_taps_bob_5_n_11.csv <==
num_taps,leakage_awgn,leakage_rayleigh,leakage_rice
1.0,0.60638964,0.3896965,0.41437966
2.0,0.60638964,0.38267845,0.40528068
3.0,0.60638964,0.27577108,0.29418153
4.0,0.60638964,0.16555493,0.18540984
5.0,0.60638964,0.11747543,0.13068168
6.0,0.60638964,0.070482,0.07668918
7.0,0.60638964,0.038705375,0.044616


==> plots/data/num_taps/leakage_num_taps_bob_5_n_7.csv <==
num_taps,leakage_awgn,leakage_rayleigh,leakage_rice
1.0,0.67611593,0.49171823,0.51771456
2.0,0.67611593,0.51448226,0.5228957
3.0,0.67611593,0.44390485,0.4610781
4.0,0.67611593,0.33437613,0.34841037
5.0,0.67611593,0.23972052,0.25602326
6.0,0.67611593,0.15309387,0.1808426
7.0,0.67611593,0.13159336,0.14249073


==> plots/data/num_taps/leakage_num_taps_bob_5_n_9.csv <==
num_taps,leakage_awgn,leakage_rayleigh,leakage_rice
1.0,0.65907335,0.44996828,0.47742358
2.0,0.65907335,0.45799083,0.4760788
3.0,0.65907335,0.36947468,0.39247337
4.0,0.65907335,0.26357806,0.29953498
5.0,0.65907335,0.18506756,0.18941861
6.0,0.65907335,0.119029455,0.124134585
7.0,0.65907335,0.08058996,0.102857575


==> plots/data/num_taps/leakage_num_taps_eve_0_n_11.csv <==
num_taps,leakage_awgn,leakage_rayleigh,leakage_rice
1.0,0.15912265,0.14286837,0.14381395
2.0,0.15912265,0.09205106,0.097260095
3.0,0.15912265,0.044655994,0.04510308
4.0,0.15912265,0.022350822,0.027070131
5.0,0.15912265,0.020906957,0.021463068
6.0,0.15912265,0.012123494,0.011228995
7.0,0.15912265,0.0057818205,0.0074526942


==> plots/data/num_taps/leakage_num_taps_eve_0_n_7.csv <==
num_taps,leakage_awgn,leakage_rayleigh,leakage_rice
1.0,0.3634182,0.26870888,0.28358117
2.0,0.3634182,0.2475261,0.22999558
3.0,0.3634182,0.18321317,0.18596125
4.0,0.3634182,0.110491715,0.112254545
5.0,0.3634182,0.08729567,0.09088763
6.0,0.3634182,0.050670587,0.06287474
7.0,0.3634182,0.043642536,0.04741905


==> plots/data/num_taps/leakage_num_taps_eve_0_n_9.csv <==
num_taps,leakage_awgn,leakage_rayleigh,leakage_rice
1.0,0.27744374,0.20803726,0.2207609
2.0,0.27744374,0.16179553,0.16018963
3.0,0.27744374,0.09891625,0.107819155
4.0,0.27744374,0.059370577,0.0733599
5.0,0.27744374,0.041468516,0.036096394
6.0,0.27744374,0.027130462,0.026442725
7.0,0.27744374,0.01950608,0.030678472


==> plots/data/num_taps/secrecy_rate_num_taps_bob_5_eve_0_n_11.csv <==
num_taps,secrecy_rate_awgn,secrecy_rate_rayleigh,secrecy_rate_rice
1.0,0.14335398240522904,0.15137388489463113,0.15064829046075995
2.0,0.14335398240522904,0.16494972055608575,0.16455793380737305
3.0,0.14335398240522904,0.17411591789939188,0.1735903349789706
4.0,0.14335398240522904,0.17058402841741388,0.17057570544156161
5.0,0.14335398240522904,0.16097075288945978,0.16172096946022727
6.0,0.14335398240522904,0.14646690542047675,0.1485984758897261
7.0,0.14335398240522904,0.132943716916171,0.13548575748096814


==> plots/data/num_taps/secrecy_rate_num_taps_bob_5_eve_0_n_7.csv <==
num_taps,secrecy_rate_awgn,secrecy_rate_rayleigh,secrecy_rate_rice
1.0,0.1332822527204241,0.14496142523629324,0.1445887429373605
2.0,0.1332822527204241,0.15783521107264928,0.157442501613072
3.0,0.1332822527204241,0.16490530967712402,0.1646829673222133
4.0,0.1332822527204241,0.15822230066571916,0.1598686831338065
5.0,0.1332822527204241,0.14022433757781982,0.14281771864209855
6.0,0.1332822527204241,0.12553167343139648,0.12939391817365373
7.0,0.1332822527204241,0.11627493585859026,0.11998036929539271


==> plots/data/num_taps/secrecy_rate_num_taps_bob_5_eve_0_n_9.csv <==
num_taps,secrecy_rate_awgn,secrecy_rate_rayleigh,secrecy_rate_rice
1.0,0.13972674475775826,0.14921794997321236,0.1493062973022461
2.0,0.13972674475775826,0.16242146492004395,0.1624742348988851
3.0,0.13972674475775826,0.17012312677171496,0.1700807942284478
4.0,0.13972674475775826,0.1671720345815023,0.16836987601386177
5.0,0.13972674475775826,0.15290914641486275,0.15464660856458876
6.0,0.13972674475775826,0.13837777243720162,0.14126880963643393
7.0,0.13972674475775826,0.1251281632317437,0.1283811463250054


==> plots/data/rayleigh-1-tap/bler_rayleigh-1-tap_q_10_n_11.csv <==
EbN0_dB,bler_rayleigh-1-tap
-4,0.812042236328125
-2,0.6980814337730408
0,0.5623984336853027
2,0.42605510354042053
4,0.3062356114387512
6,0.21161289513111115
8,0.14191800355911255
10,0.09382110089063644
12,0.06182290241122246
14,0.04163439944386482
16,0.030024301260709763
18,0.024468399584293365
20,0.022218499332666397
22,0.021595999598503113
24,0.021418500691652298
26,0.02148349955677986
28,0.021640699356794357
30,0.021597299724817276
32,0.021595800295472145
34,0.021677300333976746
36,0.02162340097129345
38,0.021645700559020042
40,0.0216630008071661


==> plots/data/rayleigh-1-tap/bler_rayleigh-1-tap_q_2_n_3.csv <==
EbN0_dB,bler_rayleigh-1-tap
-4,0.37913429737091064
-2,0.30682411789894104
0,0.23572079837322235
2,0.17323480546474457
4,0.122160904109478
6,0.08335970342159271
8,0.05545470118522644
10,0.036326199769973755
12,0.02350570075213909
14,0.015165700577199459
16,0.00970850046724081
18,0.006267600227147341
20,0.004056100267916918
22,0.002674699993804097
24,0.0017986000748351216
26,0.001250099972821772
28,0.000868600036483258
30,0.0006434000097215176
32,0.0004956999910064042
34,0.0003935999993700534
36,0.0003404000017326325
38,0.000304899993352592
40,0.0002738999901339412


==> plots/data/rayleigh-1-tap/bler_rayleigh-1-tap_q_4_n_5.csv <==
EbN0_dB,bler_rayleigh-1-tap
-4,0.578563392162323
-2,0.4763106107711792
0,0.3716619908809662
2,0.275187611579895
4,0.19471780955791473
6,0.13332590460777283
8,0.08903670310974121
10,0.05834349989891052
12,0.037817299365997314
14,0.024394400417804718
16,0.015807099640369415
18,0.010320999659597874
20,0.006839900277554989
22,0.004700500052422285
24,0.0033166001085191965
26,0.0024604001082479954
28,0.0018571000546216965
30,0.0014767000684514642
32,0.0012258000206202269
34,0.0010710000060498714
36,0.0009717000066302717
38,0.0009034000104293227
40,0.0008709999965503812


==> plots/data/rayleigh-1-tap/bler_rayleigh-1-tap_q_6_n_7.csv <==
EbN0_dB,bler_rayleigh-1-tap
-4,0.6928699016571045
-2,0.580359935760498
0,0.4583209156990051
2,0.3426547944545746
4,0.24419569969177246
6,0.16793380677700043
8,0.11279590427875519
10,0.07510749995708466
12,0.049804799258708954
14,0.0334693007171154
16,0.022782200947403908
18,0.01586740091443062
20,0.011497399769723415
22,0.008547300472855568
24,0.006787400227040052
26,0.0056050000712275505
28,0.004833499900996685
30,0.004435400012880564
32,0.004061900079250336
34,0.003931200131773949
36,0.003780700033530593
38,0.0036892001517117023
40,0.003667500102892518


==> plots/data/rayleigh-1-tap/bler_rayleigh-1-tap_q_8_n_9.csv <==
EbN0_dB,bler_rayleigh-1-tap
-4,0.7641679048538208
-2,0.6490011215209961
0,0.5181089043617249
2,0.3901588022708893
4,0.2794066071510315
6,0.19258520007133484
8,0.12922869622707367
10,0.08524110168218613
12,0.055799700319767
14,0.03638949990272522
16,0.023866800591349602
18,0.01578029990196228
20,0.01057719998061657
22,0.007363500073552132
24,0.005328900180757046
26,0.0041021001525223255
28,0.00330430013127625
30,0.002804500050842762
32,0.002521499991416931
34,0.002347799949347973
36,0.0022470999974757433
38,0.0021605000365525484
40,0.0021047000773251057


==> plots/data/rayleigh-1-tap/leakage_bler_vs_blocklength_bob_0_1.0_eve_0_0.5.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.35285708,0.22892949,0.7688747,0.5266677,0.12392759,0.08073566357294719,0.158475,0.236337
5,0.2,0.30717632,0.17606078,1.5666714,1.068447,0.13111554,0.09964487552642823,0.196524,0.37225398
7,0.14285714285714285,0.2691927,0.13660765,2.3590107,1.6082047,0.13258505,0.10725799628666469,0.226293,0.457873
9,0.1111111111111111,0.2095049,0.08182719,3.145684,2.1510983,0.12767771,0.1105095280541314,0.260811,0.519194
11,0.09090909090909091,0.14271721,0.033005517,3.9434013,2.7034175,0.10971169,0.1127257997339422,0.281822,0.562822


==> plots/data/rayleigh-1-tap/leakage_bler_vs_blocklength_bob_5_eve_-2.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.5374865,0.2693297,1.1096725,0.6069646,0.2681568,0.16756931940714517,0.068025,0.101515
5,0.2,0.51430756,0.21710265,2.2412791,1.2330261,0.2972049,0.20165059566497803,0.085411,0.161675
7,0.14285714285714285,0.49171823,0.17701308,3.3675852,1.8551215,0.31470513,0.21606624126434326,0.09999,0.20319
9,0.1111111111111111,0.44996828,0.118602365,4.486461,2.4805915,0.3313659,0.22287440299987793,0.117114,0.233142
11,0.09090909090909091,0.3896965,0.06113957,5.612855,3.117436,0.32855695,0.22685627503828568,0.127698,0.255746


==> plots/data/rayleigh-1-tap/leakage_bler_vs_blocklength_bob_5_eve_-5.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.5374865,0.15911962,1.1096725,0.38283756,0.3783669,0.2422783374786377,0.068025,0.101515
5,0.2,0.51430756,0.10972275,2.2412791,0.77280504,0.40458483,0.2936948299407959,0.085411,0.161675
7,0.14285714285714285,0.49171823,0.07531131,3.3675852,1.1618075,0.41640693,0.3151110921587263,0.09999,0.20319
9,0.1111111111111111,0.44996828,0.035711046,4.486461,1.5541658,0.41425723,0.32581059137980145,0.117114,0.233142
11,0.09090909090909091,0.3896965,0.0074900314,5.612855,1.9512157,0.38220647,0.33287629214200104,0.127698,0.255746


==> plots/data/rayleigh-1-tap/leakage_bler_vs_blocklength_bob_5_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.5374865,0.3539918,1.1096725,0.7702821,0.18349469,0.11313015222549438,0.068025,0.101515
5,0.2,0.51430756,0.3073048,2.2412791,1.5647868,0.20700276,0.1352984666824341,0.085411,0.161675
7,0.14285714285714285,0.49171823,0.26870888,3.3675852,2.3528552,0.22300935,0.14496142523629324,0.09999,0.20319
9,0.1111111111111111,0.44996828,0.20803726,4.486461,3.1434996,0.24193102,0.14921794997321236,0.117114,0.233142
11,0.09090909090909091,0.3896965,0.14286837,5.612855,3.9477422,0.24682814,0.15137388489463113,0.127698,0.255746


==> plots/data/rayleigh-1-tap/leakage_bler_vs_blocklength_bob_5_eve_2.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.5374865,0.4364143,1.1096725,0.9244853,0.10107219,0.0617290735244751,0.068025,0.101515
5,0.2,0.51430756,0.3985761,2.2412791,1.8733742,0.11573145,0.07358098030090332,0.085411,0.161675
7,0.14285714285714285,0.49171823,0.36529276,3.3675852,2.8149745,0.12642547,0.07894437653677804,0.09999,0.20319
9,0.1111111111111111,0.44996828,0.3104045,4.486461,3.7569616,0.13956377,0.08105550871955024,0.117114,0.233142
11,0.09090909090909091,0.3896965,0.24336155,5.612855,4.7141485,0.14633496,0.08170058510520241,0.127698,0.255746


==> plots/data/rayleigh-3-tap/bler_rayleigh-3-tap_q_10_n_11.csv <==
EbN0_dB,bler_rayleigh-3-tap
-4,0.9170674085617065
-2,0.8425427079200745
0,0.7215359807014465
2,0.5561147928237915
4,0.37511321902275085
6,0.21817059814929962
8,0.11148220300674438
10,0.053314100950956345
12,0.026092499494552612
14,0.01430319994688034
16,0.009151499718427658
18,0.006679399870336056
20,0.005442100111395121
22,0.00474689994007349
24,0.004325699992477894
26,0.004074799828231335
28,0.003896400099620223
30,0.003873000154271722
32,0.0037622000090777874
34,0.003736400045454502
36,0.0036866001319140196
38,0.003734100144356489
40,0.003685500007122755


==> plots/data/rayleigh-3-tap/bler_rayleigh-3-tap_q_2_n_3.csv <==
EbN0_dB,bler_rayleigh-3-tap
-4,0.43371689319610596
-2,0.3658941090106964
0,0.29487839341163635
2,0.22553500533103943
4,0.16368170082569122
6,0.11381450295448303
8,0.07712969928979874
10,0.05252569913864136
12,0.037260401993989944
14,0.027773400768637657
16,0.022195199504494667
18,0.018760699778795242
20,0.016900399699807167
22,0.015778299421072006
24,0.015054699964821339
26,0.014532700181007385
28,0.014329399913549423
30,0.014148199930787086
32,0.014092899858951569
34,0.01396500039845705
36,0.013930399902164936
38,0.013878299854695797
40,0.013768300414085388


==> plots/data/rayleigh-3-tap/bler_rayleigh-3-tap_q_4_n_5.csv <==
EbN0_dB,bler_rayleigh-3-tap
-4,0.6650485992431641
-2,0.5712859034538269
0,0.4605801999568939
2,0.34214749932289124
4,0.2311118096113205
6,0.1410893052816391
8,0.0786805972456932
10,0.041360098868608475
12,0.022053901106119156
14,0.01268010027706623
16,0.008208599872887135
18,0.005909200292080641
20,0.004679400008171797
22,0.003968699835240841
24,0.0035787001252174377
26,0.0033418999519199133
28,0.0032001000363379717
30,0.003091000020503998
32,0.0030360000673681498
34,0.0029961001127958298
36,0.003023100085556507
38,0.002951700007542968
40,0.002973400056362152


==> plots/data/rayleigh-3-tap/bler_rayleigh-3-tap_q_6_n_7.csv <==
EbN0_dB,bler_rayleigh-3-tap
-4,0.7974122166633606
-2,0.7053787112236023
0,0.5841490030288696
2,0.44301941990852356
4,0.3019848167896271
6,0.18301169574260712
8,0.09907039999961853
10,0.05018550157546997
12,0.02580610103905201
14,0.014702100306749344
16,0.00959210004657507
18,0.007148100063204765
20,0.005810400005429983
22,0.005035600159317255
24,0.0046351999044418335
26,0.004358500242233276
28,0.004215099848806858
30,0.0041022999212145805
32,0.004030600190162659
34,0.004000499844551086
36,0.0039623999036848545
38,0.003976000007241964
40,0.003961800131946802


==> plots/data/rayleigh-3-tap/bler_rayleigh-3-tap_q_8_n_9.csv <==
EbN0_dB,bler_rayleigh-3-tap
-4,0.8729215860366821
-2,0.7889885306358337
0,0.6660501956939697
2,0.5102804899215698
4,0.34528130292892456
6,0.2038228064775467
8,0.10593260079622269
10,0.05139920115470886
12,0.025853000581264496
14,0.014882800169289112
16,0.009989900514483452
18,0.007574300281703472
20,0.0063089001923799515
22,0.005602499935775995
24,0.005190900061279535
26,0.004935900215059519
28,0.004805200267583132
30,0.0046882000751793385
32,0.004615100100636482
34,0.004547600168734789
36,0.004577800165861845
38,0.0045508998446166515
40,0.004569199867546558


==> plots/data/rayleigh-3-tap/leakage_bler_vs_blocklength_bob_0_1.0_eve_0_0.5.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.27512404,0.18597586,0.6730855,0.4517314,0.08914818,0.07378469904263814,0.204495,0.294562
5,0.2,0.24487947,0.14251816,1.487606,1.0205877,0.10236131,0.09340367317199708,0.228397,0.460403
7,0.14285714285714285,0.18356489,0.09222253,2.2491522,1.5568262,0.09134236,0.09890370709555489,0.276878,0.583621
9,0.1111111111111111,0.09894422,0.03439996,3.0443697,2.120271,0.06454426,0.10267763667636448,0.33483,0.665661
11,0.09090909090909091,0.045010764,0.009052948,3.817366,2.6563652,0.035957817,0.1055455207824707,0.361874,0.721466


==> plots/data/rayleigh-3-tap/leakage_bler_vs_blocklength_bob_5_eve_-2.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.4454424,0.21346074,1.0377107,0.52170324,0.23198166,0.17200247446695963,0.110564,0.136797
5,0.2,0.4858393,0.17162557,2.259702,1.169118,0.31421375,0.21811678409576415,0.090122,0.183111
7,0.14285714285714285,0.44390485,0.11653389,3.401907,1.7766207,0.32737094,0.23218374592917307,0.110323,0.238575
9,0.1111111111111111,0.36947468,0.049047876,4.5734134,2.4134145,0.3204268,0.239999877081977,0.136492,0.270002
11,0.09090909090909091,0.27577108,0.01645315,5.73315,3.0241072,0.25931793,0.2462766170501709,0.145783,0.290963


==> plots/data/rayleigh-3-tap/leakage_bler_vs_blocklength_bob_5_eve_-5.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.4454424,0.13839942,1.0377107,0.3300789,0.307043,0.235877255598704,0.110564,0.136797
5,0.2,0.4858393,0.097947784,2.259702,0.75900626,0.38789153,0.3001391410827637,0.090122,0.183111
7,0.14285714285714285,0.44390485,0.05745074,3.401907,1.1672552,0.3864541,0.3192359719957624,0.110323,0.238575
9,0.1111111111111111,0.36947468,0.016002934,4.5734134,1.5996302,0.35347176,0.3304203351338704,0.136492,0.270002
11,0.09090909090909091,0.27577108,0.0010883621,5.73315,1.9991723,0.27468273,0.3394525267861106,0.145783,0.290963


==> plots/data/rayleigh-3-tap/leakage_bler_vs_blocklength_bob_5_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.4454424,0.2740767,1.0377107,0.67167014,0.17136571,0.12201350927352905,0.110564,0.136797
5,0.2,0.4858393,0.24488935,2.259702,1.4870341,0.24094996,0.15453357696533204,0.090122,0.183111
7,0.14285714285714285,0.44390485,0.18321317,3.401907,2.2475698,0.26069167,0.16490530967712402,0.110323,0.238575
9,0.1111111111111111,0.36947468,0.09891625,4.5734134,3.0423052,0.27055842,0.17012312677171496,0.136492,0.270002
11,0.09090909090909091,0.27577108,0.044655994,5.73315,3.817875,0.23111509,0.17411591789939188,0.145783,0.290963


==> plots/data/rayleigh-3-tap/leakage_bler_vs_blocklength_bob_5_eve_2.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.4454424,0.34108186,1.0377107,0.8264571,0.10436055,0.07041786114374797,0.110564,0.136797
5,0.2,0.4858393,0.33670253,2.259702,1.8158988,0.14913678,0.0887606382369995,0.090122,0.183111
7,0.14285714285714285,0.44390485,0.27650288,3.401907,2.7382283,0.16740197,0.09481123515537807,0.110323,0.238575
9,0.1111111111111111,0.36947468,0.18494065,4.5734134,3.694009,0.18453403,0.0977115896013048,0.136492,0.270002
11,0.09090909090909091,0.27577108,0.109986424,5.73315,4.6410823,0.16578466,0.09927888350053267,0.145783,0.290963


==> plots/data/rice-1-tap/bler_rice-1-tap_q_10_n_11.csv <==
EbN0_dB,bler_rice-1-tap
-4,0.8111820220947266
-2,0.6868234872817993
0,0.537750780582428
2,0.3908765912055969
4,0.26785019040107727
6,0.17707739770412445
8,0.11435569822788239
10,0.07344409823417664
12,0.04752130061388016
14,0.031857699155807495
16,0.02316190116107464
18,0.019206300377845764
20,0.01790590025484562
22,0.017512399703264236
24,0.01744459941983223
26,0.017577599734067917
28,0.01757810078561306
30,0.017708800733089447
32,0.01772020012140274
34,0.01782900094985962
36,0.017725400626659393
38,0.017801200971007347
40,0.017843300476670265


==> plots/data/rice-1-tap/bler_rice-1-tap_q_2_n_3.csv <==
EbN0_dB,bler_rice-1-tap
-4,0.36790910363197327
-2,0.29151609539985657
0,0.21786309778690338
2,0.15395160019397736
4,0.1043132022023201
6,0.06849490106105804
8,0.04410430043935776
10,0.0281406007707119
12,0.01788650080561638
14,0.011289999820291996
16,0.007124899886548519
18,0.004528200253844261
20,0.002872300101444125
22,0.0018319999799132347
24,0.0011959000257775187
26,0.0007798000006005168
28,0.0005105999880470335
30,0.00034759999834932387
32,0.0002390000008745119
34,0.00017120000848080963
36,0.00013300000864546746
38,0.00010520000068936497
40,8.650000381749123e-05


==> plots/data/rice-1-tap/bler_rice-1-tap_q_4_n_5.csv <==
EbN0_dB,bler_rice-1-tap
-4,0.5664207339286804
-2,0.45785611867904663
0,0.3466506898403168
2,0.24711790680885315
4,0.16749539971351624
6,0.11012910306453705
8,0.07110720127820969
10,0.04543120041489601
12,0.02890540100634098
14,0.018402699381113052
16,0.011896800249814987
18,0.007853800430893898
20,0.005323200020939112
22,0.0036681999918073416
24,0.0026837000623345375
26,0.001988600008189678
28,0.0015550999669358134
30,0.0012866000179201365
32,0.001101000001654029
34,0.0009947000071406364
36,0.0009091999963857234
38,0.0008553999941796064
40,0.0008455000352114439


==> plots/data/rice-1-tap/bler_rice-1-tap_q_6_n_7.csv <==
EbN0_dB,bler_rice-1-tap
-4,0.6841931939125061
-2,0.5627577304840088
0,0.43158939480781555
2,0.3100284934043884
4,0.21137090027332306
6,0.13932190835475922
8,0.09020660072565079
10,0.05833050236105919
12,0.0379783995449543
14,0.024939600378274918
16,0.016771500930190086
18,0.011707399971783161
20,0.008348300121724606
22,0.006259799934923649
24,0.00491210026666522
26,0.004027599934488535
28,0.003477900056168437
30,0.00314839999191463
32,0.002869199961423874
34,0.0027181999757885933
36,0.002610699972137809
38,0.002584100002422929
40,0.0025520999915897846


==> plots/data/rice-1-tap/bler_rice-1-tap_q_8_n_9.csv <==
EbN0_dB,bler_rice-1-tap
-4,0.7599703073501587
-2,0.635164201259613
0,0.49220210313796997
2,0.3558768928050995
4,0.24323630332946777
6,0.16065269708633423
8,0.10389900207519531
10,0.06675829738378525
12,0.04306250065565109
14,0.027918800711631775
16,0.018410800024867058
18,0.012281600385904312
20,0.008449500426650047
22,0.006004699971526861
24,0.004467200022190809
26,0.003492299932986498
28,0.0029337999876588583
30,0.0025597999338060617
32,0.0023563001304864883
34,0.0021766999270766973
36,0.002100599929690361
38,0.002021100139245391
40,0.001997200073674321


==> plots/data/rice-1-tap/leakage_bler_vs_blocklength_bob_5_eve_-2.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.5603464,0.2851497,1.1511803,0.6407212,0.27519673,0.17015302181243896,0.05669,0.085201
5,0.2,0.5360256,0.21748121,2.3249958,1.2976747,0.3185444,0.20546422004699708,0.074223,0.136115
7,0.14285714285714285,0.51771456,0.1832841,3.4902964,1.9513843,0.33443046,0.21984457969665527,0.084965,0.171934
9,0.1111111111111111,0.47742358,0.12159614,4.6522465,2.6067429,0.35582745,0.22727817959255642,0.1,0.198374
11,0.09090909090909091,0.41437966,0.05749461,5.8069277,3.2704616,0.35688505,0.2305878292430531,0.109853,0.219197


==> plots/data/rice-1-tap/leakage_bler_vs_blocklength_bob_5_eve_-5.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.5603464,0.16785203,1.1511803,0.40323305,0.39249438,0.24931573867797852,0.05669,0.085201
5,0.2,0.5360256,0.10264788,2.3249958,0.8093842,0.4333777,0.3031223058700562,0.074223,0.136115
7,0.14285714285714285,0.51771456,0.07637721,3.4902964,1.2144349,0.44133735,0.3251230716705322,0.084965,0.171934
9,0.1111111111111111,0.47742358,0.03369528,4.6522465,1.6213046,0.4437283,0.33677132924397785,0.1,0.198374
11,0.09090909090909091,0.41437966,0.005322049,5.8069277,2.0295532,0.40905762,0.34339768236333673,0.109853,0.219197


==> plots/data/rice-1-tap/leakage_bler_vs_blocklength_bob_5_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.5603464,0.37473813,1.1511803,0.81226045,0.1856083,0.11297327280044556,0.05669,0.085201
5,0.2,0.5360256,0.31656548,2.3249958,1.6478292,0.2194601,0.13543331623077393,0.074223,0.136115
7,0.14285714285714285,0.51771456,0.28358117,3.4902964,2.4781752,0.2341334,0.1445887429373605,0.084965,0.171934
9,0.1111111111111111,0.47742358,0.2207609,4.6522465,3.3084898,0.25666267,0.1493062973022461,0.1,0.198374
11,0.09090909090909091,0.41437966,0.14381395,5.8069277,4.1497965,0.2705657,0.15064829046075995,0.109853,0.219197


==> plots/data/rice-1-tap/leakage_bler_vs_blocklength_bob_5_eve_2.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.5603464,0.46017894,1.1511803,0.97065306,0.10016748,0.06017573674519857,0.05669,0.085201
5,0.2,0.5360256,0.41583356,2.3249958,1.965895,0.12019202,0.07182013988494873,0.074223,0.136115
7,0.14285714285714285,0.51771456,0.38819337,3.4902964,2.9548707,0.12952119,0.07648938042776925,0.084965,0.171934
9,0.1111111111111111,0.47742358,0.3327083,4.6522465,3.9420998,0.14471528,0.07890518506368001,0.1,0.198374
11,0.09090909090909091,0.41437966,0.25760904,5.8069277,4.942596,0.15677062,0.07857561111450195,0.109853,0.219197


==> plots/data/rice-3-tap/bler_rice-3-tap_q_10_n_11.csv <==
EbN0_dB,bler_rice-3-tap
-4,0.9143481254577637
-2,0.8369686007499695
0,0.7103397846221924
2,0.5372070074081421
4,0.34960639476776123
6,0.19209520518779755
8,0.0911807045340538
10,0.04043469950556755
12,0.018786899745464325
14,0.010195000097155571
16,0.006578000262379646
18,0.0048639001324772835
20,0.004015500191599131
22,0.0035526000428944826
24,0.0032900001388043165
26,0.0031344001181423664
28,0.003028000006452203
30,0.0030048000626266003
32,0.0029343999922275543
34,0.002886800095438957
36,0.0028880001045763493
38,0.002859000116586685
40,0.0028695000801235437


==> plots/data/rice-3-tap/bler_rice-3-tap_q_2_n_3.csv <==
EbN0_dB,bler_rice-3-tap
-4,0.424121618270874
-2,0.3539758026599884
0,0.2800785005092621
2,0.20869790017604828
4,0.14600780606269836
6,0.09680449962615967
8,0.062159400433301926
10,0.0398080013692379
12,0.026438500732183456
14,0.018646299839019775
16,0.014314500615000725
18,0.01181820034980774
20,0.010291799902915955
22,0.009423799812793732
24,0.008882200345396996
26,0.00863729976117611
28,0.008472099900245667
30,0.00839999970048666
32,0.008259500376880169
34,0.008159100078046322
36,0.008199499920010567
38,0.008138400502502918
40,0.008184799924492836


==> plots/data/rice-3-tap/bler_rice-3-tap_q_4_n_5.csv <==
EbN0_dB,bler_rice-3-tap
-4,0.6532028913497925
-2,0.5555940866470337
0,0.44079580903053284
2,0.31945309042930603
4,0.20834499597549438
6,0.12177660316228867
8,0.0647205039858818
10,0.03307019919157028
12,0.017835400998592377
14,0.010889899916946888
16,0.007598400115966797
18,0.005912600085139275
20,0.005020200274884701
22,0.004501699935644865
24,0.004160200245678425
26,0.003929500002413988
28,0.0038377000018954277
30,0.0037533000577241182
32,0.0036999001167714596
34,0.0037430000957101583
36,0.0036464000586420298
38,0.003682600101456046
40,0.0036603000480681658


==> plots/data/rice-3-tap/bler_rice-3-tap_q_6_n_7.csv <==
EbN0_dB,bler_rice-3-tap
-4,0.7882524132728577
-2,0.6915298104286194
0,0.5654627084732056
2,0.41988661885261536
4,0.2768179178237915
6,0.15982960164546967
8,0.08133640140295029
10,0.03866429999470711
12,0.018908999860286713
14,0.010502600111067295
16,0.006729400251060724
18,0.005022299941629171
20,0.0040259999223053455
22,0.0034664999693632126
24,0.0031723000574856997
26,0.0029526001308113337
28,0.002857400104403496
30,0.0027489999774843454
32,0.0027117999270558357
34,0.0026837000623345375
36,0.0026734001003205776
38,0.0026507000438869
40,0.0026720999740064144


==> plots/data/rice-3-tap/bler_rice-3-tap_q_8_n_9.csv <==
EbN0_dB,bler_rice-3-tap
-4,0.8677406907081604
-2,0.7802408337593079
0,0.6517655849456787
2,0.4896087050437927
4,0.3202269971370697
6,0.17952769994735718
8,0.08735590428113937
10,0.03993770107626915
12,0.01941950060427189
14,0.011003600433468819
16,0.00741389999166131
18,0.005667900200933218
20,0.004783700220286846
22,0.004266500007361174
24,0.003988699987530708
26,0.003808800131082535
28,0.003654100000858307
30,0.0036343999672681093
32,0.0035600000992417336
34,0.003531800117343664
36,0.00353240012191236
38,0.0035375000443309546
40,0.0035030001308768988


==> plots/data/rice-3-tap/leakage_bler_vs_blocklength_bob_5_eve_-2.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.46933058,0.22190244,1.0779449,0.5465734,0.24742813,0.17712382475535074,0.097834,0.119619
5,0.2,0.52828664,0.21651992,2.317522,1.2197399,0.3117667,0.21955642700195313,0.068535,0.161707
7,0.14285714285714285,0.4610781,0.11557897,3.4822025,1.8455944,0.34549913,0.23380116053989955,0.100121,0.213619
9,0.1111111111111111,0.39247337,0.052991144,4.6751466,2.5039594,0.33948222,0.24124301804436576,0.122496,0.244706
11,0.09090909090909091,0.29418153,0.015058594,5.8534594,3.1338263,0.27912292,0.2472393729469993,0.135225,0.264602


==> plots/data/rice-3-tap/leakage_bler_vs_blocklength_bob_5_eve_-5.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.46933058,0.14323054,1.0779449,0.34563267,0.32610005,0.24410406748453775,0.097834,0.119619
5,0.2,0.52828664,0.12846209,2.317522,0.79438984,0.39982456,0.30462644100189207,0.068535,0.161707
7,0.14285714285714285,0.4610781,0.05538209,3.4822025,1.2162794,0.405696,0.3237032890319824,0.100121,0.213619
9,0.1111111111111111,0.39247337,0.016028307,4.6751466,1.6674733,0.37644506,0.3341859181722005,0.122496,0.244706
11,0.09090909090909091,0.29418153,0.0012920246,5.8534594,2.081715,0.2928895,0.34288584102283826,0.135225,0.264602


==> plots/data/rice-3-tap/leakage_bler_vs_blocklength_bob_5_eve_0.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.46933058,0.28658074,1.0779449,0.70367354,0.18274984,0.12475711107254028,0.097834,0.119619
5,0.2,0.52828664,0.29628813,2.317522,1.546281,0.2319985,0.15424821376800538,0.068535,0.161707
7,0.14285714285714285,0.4610781,0.18596125,3.4822025,2.3294218,0.27511686,0.1646829673222133,0.100121,0.213619
9,0.1111111111111111,0.39247337,0.107819155,4.6751466,3.1444194,0.2846542,0.1700807942284478,0.122496,0.244706
11,0.09090909090909091,0.29418153,0.04510308,5.8534594,3.9439657,0.24907845,0.1735903349789706,0.135225,0.264602


==> plots/data/rice-3-tap/leakage_bler_vs_blocklength_bob_5_eve_2.csv <==
blocklength,rate,mi_leakage_bob,mi_leakage_eve,mi_channel_bob,mi_channel_eve,leakage_diff_bob_eve,secrecy_rate,bler_source_msg,bler_composite_msg
3,0.3333333333333333,0.46933058,0.35882977,1.0779449,0.86463857,0.11050081,0.07110210259755452,0.097834,0.119619
5,0.2,0.52828664,0.38944483,2.317522,1.8801265,0.13884181,0.0874791145324707,0.068535,0.161707
7,0.14285714285714285,0.4610781,0.2850435,3.4822025,2.826126,0.1760346,0.09372520446777344,0.100121,0.213619
9,0.1111111111111111,0.39247337,0.2000625,4.6751466,3.8047667,0.19241087,0.09670888053046332,0.122496,0.244706
11,0.09090909090909091,0.29418153,0.11338887,5.8534594,4.778237,0.18079266,0.09774749929254706,0.135225,0.264602


==> plots/data/seeds/hamming_seed_3.csv <==
counts,bins
1283,0
3523,1
4684,2
3750,3
1987,4
805,5
276,6


==> plots/data/seeds/lee_seed_3.csv <==
counts,bins
0,10
0,11
0,12
0,13
0,14
0,15
0,16
0,17
0,18
2,19
3,20
10,21
33,22
66,23
146,24
261,25
419,26
540,27
775,28
892,29
1121,30
1085,31
1124,32
1032,33
1171,34
1142,35
1105,36
1069,37
936,38
902,39
714,40
622,41
404,42
312,43
190,44
113,45
63,46
33,47
14,48
15,49
3,50
2,51
0,52
1,53
0,54
0,55
0,56
0,57
0,58

